An AI Scientist that Doesn't Drift: Taste, Structure, and Falsifiable Findings in a Quadruped Navigation Research Loop

Autonomous research loops driven by large language models can run machine-learning experiments at scale but tend to drift toward local refinements of whichever metric they optimise rather than testing the hypotheses that motivate the experiments. We address this structurally and present an AI Scientist for studying generalisation in quadruped robot navigation policies in simulation. Building on the autoresearch paradigm of Karpathy, our loop adds three components: an immutable experiment card that pairs each iteration's prediction with its outcome under a fixed schema, so a falsified hypothesis cannot be retconned; specialised subagents restricted to mechanical roles; and kkanbu, a preference oracle that holds the user's research taste as a typed knowledge graph and is the only component permitted to make subjective judgements. To isolate the oracle we run the identical loop twice across eleven research streams, with and without kkanbu. Neither arm drifts: both falsify roughly three quarters of their own hypotheses, and the best trained policy comes from the oracle-less arm. What the oracle changes is direction, not score: it alone explores test-time adaptation, it authored the winning designs where its arm led, and it carried lessons across streams that the other arm repeatedly re-derived. The scaffold keeps the loop honest; kkanbu decides where it looks.

==> figures/program_round5_masked.txt <==
# Autoresearch Round 5 -- Program

> Universal guideline for every agent in Round 5. This document answers: what we are trying
> to do, how the problem is measured, what is allowed to change, and who
> does what.

---

## 1. Goal

Find **genuine experiments** that improve understanding of density
generalization in quadruped navigation, under a clean V5 baseline. The
deliverable is understanding -- evidence that survives transfer between methods.
A higher composite score is the *test* of that understanding, not the goal.

An experiment is *genuine* if, whether it succeeds or fails, we learn
something about why policies generalize (or fail to) across densities.
An experiment is **not** genuine if it is a local-optimum tuning that
tells us nothing beyond "X% more at delta = 0.04."

Round 5 is a **clean-slate re-instantiation** of the autoresearch program.
No numerical findings, calibrated leaders, or single-seed claims from R1-R4
carry over (codebase improvements, methods, and the eval protocol do).
Round 5 establishes its own anchors via a human-seeded batch 0 where provided, else the paradigm streams' batch-1.

A separate later run (**round5b**) will mirror Round 5 with kkanbu replaced
by a generic LLM (same prompt scaffolding) to produce the camera-ready
ablation comparison. Round 5 must therefore be *reproducible by a different
oracle running the same protocol*.

---

## 2. Score system

Policies are trained at obstacle density **delta = 0.04 trees/m^2** on a
30x30 m forest and evaluated across six densities:

| delta  | 0.01 | 0.02 | 0.04 | 0.08 | 0.12 | 0.16 |
|---|---|---|---|---|---|---|
| weight | 1.0 | 1.0 | 1.0 | 1.5 | 2.0 | 2.5 |

The **composite score** is the weighted average of success rates (divisor 9.0).
Weighting OOD densities (delta  > 0.04) more heavily makes the metric reward
out-of-distribution survival over in-distribution fit.

Computed with `<run-root>/tools/compute_composite_score.py`.

**Eval determinism floor (R3 finding, carried forward)**: identical reruns
of the same checkpoint drift by +/-1.4 pp on the composite score. **This
must be verified below +/-0.3 pp before the streams launch** (see S8 G1) -- and
fixed if it isn't. Until the drift is below +/-0.3 pp, no sub-2 pp claim is
real signal. Multi-seed
**mean +/- stratified percentile bootstrap 95% CI** is the canonical reporting
form (NOT IQM; IQM(n=3) degenerates to median).

---

## 3. What we're starting from

Round 5 inherits the codebase, the locomotion checkpoint, the methods
implementations, and the eval protocol. It does **not** inherit:

- Numerical leaders, anchor values, or named findings from R1-R4
- Calibrated benchmarks (the R3 leaders B1-E6, B1-E4, R2-B4-C9 are *not*
  reference points for Round 5)
- The Without-kkanbu n=50 ablation data (the old loop architecture is gone)
- Single-seed claims from any prior round

Each paradigm stream's anchor is established by its **human-seeded batch 0**
where one is provided (the best manually-tuned policy for that stream), and
otherwise by its **batch-1** default-config run (S4.5). A batch-0 anchor, once
written, is not overwritten by batch-1.

The kkanbu graph state on the cluster *may* contain references to old
findings (R1-R4 may have used `learn=True` before the R4 mandate). This
is to be inspected (S8 G2) and pruned if contaminated.

---

## 4. Structure

### 4.1 The 11-stream / 4-batch layout (no phases)

Round 5 has **11 streams**, each advancing through **4 batches**. All 11
streams run **in parallel from t=0**; there are **no phases** (ADR 0012).
Total: 44 experiments. Concurrency is <=11 experiments in flight (one batch
per stream).

| Stream | Name | Class | Specificity |
|---|---|---|---|
| 1 | `pure_rl` | paradigm | Paradigm fixed (was "online_rl") |
| 2 | `privileged_rl` | paradigm | Paradigm fixed |
| 3 | `offline_rl` | paradigm | Paradigm fixed |
| 4 | `pil_control` | paradigm | Paradigm fixed |
| 5 | `pil_trajectory` | paradigm | Paradigm fixed |
| 6 | `d06` | hybrid | kkanbu picks freely (combination / improvement) |
| 7 | `d07` | hybrid | kkanbu picks freely (combination / improvement) |
| 8 | `d08` | new | kkanbu picks freely (totally new idea) |
| 9 | `d09` | new | kkanbu picks freely (totally new idea) |
| 10 | `d10` | tuning | kkanbu picks freely (minor tuning within constraint) |
| 11 | `d11` | tuning | kkanbu picks freely (minor tuning within constraint) |

Subdirs under `<run-root>/experiment_cards/`,
`<run-root>/brainstormer/`, etc., use these names. Streams 6-11
should rename their subdir from `d##/` to `d##_<topic>/` once kkanbu
commits to a topic in the stream's batch 1.

### 4.2 Parallel execution (no phases)

All 11 streams run **in parallel from t=0** (ADR 0012). There is no phase
ordering and no cross-stream barrier. Stream *roles* still differ:

- **Paradigm** (streams 1-5): paradigm-incremental, mechanism-aware.
  Establish the per-stream anchors (S4.5).
- **Hybrid** (streams 6-7): cross-paradigm combinations / improvements.
  At t=0 no sibling results exist yet, so **batch-1 designs from *paradigm
  priors*** -- the S12 paradigm definitions and known mechanisms, not this
  round's numbers. **Later batches fold in** whatever sibling cards are
  `complete` by then, designing from those actual results. (Same "start from
  priors, refine as the leaderboard fills in" pattern as tuning, S12.7.)
- **New** (streams 8-9): paradigm discovery, novel architectures.
  Anchorless; start immediately.
- **Tuning** (streams 10-11): batch-1 tunes a fixed baseline paradigm
  assigned upfront (S4.5, S12.7); later batches re-target the current
  champion (highest-composite `complete` card across all streams).

A stream's **batch** is `complete` when card parts 1-7 are written and the
3-seed eval is finalized; `skipped` when any S4.6 cap is hit (5 ALGO
attempts, 3 code-reviewer FAILs, or kkanbu-proposed skip). Both are
**terminal**. No stream waits on any other stream.

### 4.3 Batches (per-stream sequential)

Batches advance **independently per stream**. Batch N+1 of a stream starts
as soon as *that stream's* batch N reaches terminal status -- it does **not**
wait for any other stream (ADR 0012). The brainstormer for batch N+1 sees
whatever sibling cards are `complete` at that moment (an opportunistic
snapshot, not a synchronized set). This trades cross-stream batch context
for wall-clock; the loss is recovered as later batches consume more
completed siblings.

**Stream abandonment**: if **3 consecutive batches** in the same stream
are skipped (for any cause -- SLURM ALGO cap, code-reviewer FAIL cap, or
kkanbu dry brainstorm), the stream is **abandoned** (no future batches run
for it). The maintainer detects this and writes
`state/streams/{stream}.json` with `status: "abandoned"`. Because streams
no longer synchronize, an abandoned stream simply stops -- there is no
barrier to release. Cap configurable via
`project.yaml caps.consecutive_skips_for_stream_abandonment` (default 3).

### 4.4 Multi-seed protocol

Every Round 5 experiment uses **3 seeds via the staged 1+2 protocol**.
There are NO exceptions -- anchor calibration (the 5 paradigm streams,
batch-1) follows the same flow.

1. **Seed 1 (debug)**: builder generates parameterized scripts; the
   code-reviewer gates between builder and submit; orchestrator launches
   `submit.sh`. Debugger fixes any infra/code issues. Most bugs surface here
   without spending 3x the seeds.
2. **Seeds 2 & 3 (calibration)**: only launched after seed 1's training +
   eval succeed AND seed 1 is **not cratered**. "Cratered" is defined as:
   - Training crashed (NaN, divergence, OOM with no recovery), OR
   - Composite < `project.yaml seed_protocol.cratered_threshold_pct` (default 10%
     absolute -- below the dumbest baseline), OR
   - For d08-d09 paradigm-discovery slots: the hypothesis was clearly
     falsified at single-seed level.

   When seeds 2+3 launch, the initial-analyzer re-runs after all 3 seeds
   complete and reports composite in the canonical form (S2).

No single-seed claim is reportable. Single-seed-only is acceptable for
paradigm-discovery / feasibility checks in streams 8-9 (cratered or
borderline seed-1 results, or `totally_new` slots that need to fail fast),
explicitly justified in the card's part-5 analysis.

**Human-seeded batch 0 (S4.5) is an explicit exception to the *reportability*
rule, not to the protocol.** A batch-0 anchor may be `single_seed` -- it is a
provisional baseline-to-beat, not a reported claim. The reportable result for a
paradigm stream is its **batch-1** experiment, which runs the full 1+2 protocol
*and modifies the batch-0 recipe* (S4.5): batch-1 restores 3-seed rigor by trying
to improve on the human baseline, scored against the batch-0 anchor.

> The earlier "within ~5pp of anchor" gate was dropped (Q7 grilling resolution):
> the most interesting cases -- big improvements or big regressions -- are
> exactly what we want to verify with more seeds. The gate now protects
> against compute waste on cratered runs only.

### 4.5 Anchor benchmarks

Round 5 inherits no *numerical* anchors from R1-R4, but each paradigm stream
**may be human-seeded with a batch 0**: the best manually-tuned policy for that
stream, recorded as `state/anchors/{stream}.json` (the baseline-to-beat). Where
a stream has no batch 0, its **batch-1** establishes the anchor by running the
paradigm at default config through the **standard 1+2 seed protocol** (per S4.4).
A human-seeded batch-0 anchor is never overwritten by batch-1 (see
`experiment-initial-analyzer S3b`). Batch-0 anchors may be `single_seed` and/or
`provisional` (fewer than 6 densities present).

**A `provisional: true` anchor is NOT a valid numeric comparison threshold.** Its
`composite_weighted` is computed on an incomplete denominator (`densities_present`),
so ranking a full 6-density result against it would mis-classify improvements and
regressions. Enforced rule -- *provisional falls back to the falsification clause*:

- The provisional anchor's **own** paradigm stream judges each batch against the
  card's `expected_falsification` clause, **not** a composite Delta .
- **Derived streams treat a provisional referenced anchor as *unavailable***, the
  same as an abandoned stream: drop it from `max(referenced means)`, and if every
  reference is provisional/abandoned the slot goes anchorless (the falsification
  clause carries the bar).

The numeric anchor becomes usable only once a complete 6-density value replaces it
(the queued re-evals -- `state/batch0_handoff_runbook.md`). This rule is enforced
by guards in `experiment-initial-analyzer S2e`, `experiment-mechanism-analyzer
S1f`, and the `brainstormer` anchor-reference selection (it amends the ADR 0009
policy: a referenced anchor must be non-provisional to be used numerically).

**Batch-1 of a paradigm stream that has a human-seeded batch 0 does not run a
from-scratch default** -- instead the brainstormer proposes a **modification /
improvement of the batch-0 recipe** (reading the batch-0 card's `3_description`
config and mutating it) and runs it under the full 1+2 seed protocol, scored
against the batch-0 anchor. This is how a single-seed human baseline is both
*kept* as the bar and *superseded* by a reportable 3-seed result. (Streams with
no batch 0 fall back to the default-config batch-1 calibration above.)

When the `experiment-initial-analyzer` aggregates a batch-1's 3-seed results for
a paradigm stream without a batch-0 anchor, it writes `state/anchors/{stream}.json`
with the canonical mean +/- CI (S2). That value is the stream's anchor for the
remainder of Round 5. Anchors are a **scoring** input, not a scheduling gate
(ADR 0012): derived streams consume them whenever they land -- no stream waits.

Subsequent batches reference *their own stream's* anchor (not a
cross-paradigm leader). This matches the project's "we don't want a single
leader to bias the search" stance.

Derived streams (hybrid / new / tuning) have **no separate anchor JSON of
their own**. Their "interesting threshold" is governed by
`card.anchor_reference`, which the brainstormer fixes at slot-design time
and records in card part 1. Per-stream-class policy:

| Stream class | `anchor_reference` | Threshold |
|---|---|---|
| Paradigm (streams 1-5) | implicit / omitted | own stream's `state/anchors/{stream}.json` |
| `d06`, `d07` (hybrid) | list of 1-2 paradigm stream names | `max(referenced anchor means)` over **non-provisional, non-abandoned** references; anchorless (falsification clause) if none remain |
| `d08`, `d09` (totally new) | `null` | `expected_falsification` clause from card part 4 |
| `d10`, `d11` (tuning) | card_id -- batch-1: the assigned paradigm's batch-0 card where present, else its batch-1 card; later: the current champion card | batch-1: that paradigm's anchor; later: champion card's composite (mean +/- CI) |

If a referenced paradigm stream is abandoned (S4.3's 3-skip rule),
the next batch's brainstormer re-picks `anchor_reference` using surviving
streams. If all references in a 2-list are abandoned, the slot goes
anchorless (`null`) and card part 3 records the cascade with the
`expected_falsification` clause carrying the bar.

### 4.6 Skip rule

**Failure classification.** Every debugger invocation appends a debug note
with one of two classifications:

- **ALGO** -- the experiment's own code/config/algorithm is at fault. The
  debugger fixed (or attempted to fix) something inside the experiment:
  a config typo, a wrong import, a tensor shape mismatch, a loss that
  diverges, a checkpoint-restore bug, a misused framework API. These are
  attributable to the experiment.
- **INFRA** -- the experiment's code is fine; the cluster misbehaved. Node
  died, NFS hiccup, SLURM transient error, GPU evicted, OOM caused by a
  noisy neighbor on the node, JAX/CUDA install drift on the runner. These
  are *not* attributable to the experiment.

**Skip threshold.** After **5 ALGO-classified debugger attempts** on a
single slot, mark `status: skipped` with `reopen_candidate: true`.
INFRA-classified attempts do **NOT** count toward the threshold (retry
freely on infrastructure problems).

A skipped batch is terminal, so the stream's next batch proceeds (there is
no synchronization to wait on -- ADR 0012). The next batch's brainstormer
for that stream sees the skipped slot in its prior-cards context and asks
kkanbu whether to retry under eased conditions.

Lowered from R4's 10-attempt threshold: R3/R4 distributions show most
real fixes resolve in 1-3 attempts; 5 still allows for a hairy initial
debug period without burning compute on fundamentally stuck slots.

**Code-reviewer FAIL cap**: 3 consecutive review-FAILs on a
single slot -> slot `skipped` with `reopen_candidate: true`. **Separate
counter** from the SLURM ALGO cap -- different failure classes have
different roots (review-FAIL -> card ambiguity or constraint violation;
SLURM ALGO -> runtime code bug). Cap configurable via
`project.yaml caps.review_fail_attempts` (default 3).

---

## 5. Fair-comparison rules

### What CAN be changed (freely, unless the card says otherwise)

- **Training paradigm** (within stream's allowed scope) -- pure RL,
  privileged RL, offline RL (IQL / CQL / TD3+BC / AWR), PIL Control,
  PIL Trajectory, paradigm hybrids, or a genuinely new paradigm.
- **Network architecture around the core MLP** -- attention branches,
  action-history encoders, density-conditioning heads. The core MLP
  hidden sizes (512, 256, 128) are immutable; auxiliary modules around
  it are free.
- **Observation space** -- add/remove features; change encodings;
  change action-history length (`action_history_len  in  {0,1,2,3}` -- the
  number *k* of previous actions in the observation; **R5 default k=1**,
  per the H1 action-history ablation; kkanbu-available to
  **every paradigm/stream**). For RL paradigms (`pure_rl`,
  `privileged_rl`) the obs and network input auto-adapt to k; these may
  revert to k=3 if PPO jerkiness returns (S13.6). For data-driven
  paradigms (`offline_rl`, `pil_control`, `pil_trajectory`) the demo
  dataset for any k <= 3 is obtained by **slicing the canonical k=3 / 75D
  bundle -- no re-collection**: keep `obs[:66]` (base + LIDAR) plus the
  last `3k` dims (`obs[75-3k:75]`, the k most-recent actions), which
  matches what the env emits at `action_history_len=k`
  (`tools/slice_obs_to_hist1.py` produces the k=1 file). obs dim =
  `2 + num_beams + 3k`; the student/policy net input layer auto-adapts --
  there is no hardcoded 75D. Note: the shipped env/training configs still
  set `action_history_len=3` (preserving k=3 reproducibility); a stream
  realizes the k=1 default by setting it explicitly in its config. Also:
  change normalization.
- **Action-history length is a per-stream knob for all 5 paradigm streams**
  (pure_rl, privileged_rl, offline_rl, pil_control, pil_trajectory). A stream's
  batch-0 anchor may use a different action-history dim (hence obs dim) than its
  later experiments; the anchor is compared as a composite number, not by obs dim.
- **Reward structure (RL only)** -- shaping terms, collision weighting,
  curricula. `velocity_smoothness_scale` is a kkanbu-available knob.
- **Control-side parameters** -- MAF, Pure-Pursuit `lookahead_index`,
  trajectory horizon.
- **Hyperparameters** -- learning rate, batch size, schedule, warmup.
- **Data** -- regenerate for new observation or expert variants when an
  experiment explicitly requires it. Do not regenerate gratuitously.
- **Analysis tools** -- new Python scripts go under
  `<run-root>/tools/`, authored on demand by the `mechanism-analyzer`.
  Each analysis script must finish in **<=20 min wall-clock** (R4-inherited cap,
  `project.yaml budgets.analysis_tool_runtime_max_min`); exceed it -> subsample
  or use cached eval outputs. The cap is enforced by a `timeout` wrapper in the
  analyzer subagent prompts (operational detail per S11). R4's `tools/` is the
  starting set (in practice just `compute_composite_score.py`).

### What CANNOT be changed (immutable)

- **Perception modality**: LIDAR only. No depth, no camera.
- **Locomotion layer**: frozen. Reference by absolute path
  `<frozen-locomotion-checkpoint>`.
- **Environment fundamentals**: physics, 30x30 m room, obstacle generation
  logic.
- **Evaluation pipeline**: the six-density sweep with the fixed composite
  weighting. Only the target density varies.
- **Training data scale**: keep roughly the same order of magnitude of
  demonstrations (10k-scale, not 10x more).
- **Sim-to-real**: out of scope.
- **Network hidden sizes for the core policy MLP**: `(512, 256, 128)`.
  Non-negotiable. Auxiliary modules around the core MLP may have their
  own dimensionalities -- those are free.
- **Env**: `Go1NavigationForestEnvV5` is the round-5 standard.
  `Go1NavigationForestEnvV3` is registered for code-history reasons but
  **not used in any Round 5 experiment**.
- **Training distribution is fixed throughout training (no curriculum
  learning).** The training-time obstacle density (delta=0.04), room size
  (30x30 m), obstacle generation parameters, reward weights, and goal
  distribution must not vary across training steps within a single run.
  Optimization-side schedules (LR, warmup, batch size, exploration noise
  / entropy coefficient) are permitted -- these are not curriculum.

### Tuning (streams 10-11) defined by negation

"No new losses, no new paradigms, no architectural changes. Network core
immutable. Any other hyperparameter is fair."

Batch-1 of each tuning stream grinds a fixed baseline paradigm assigned
upfront; later batches re-target the current champion (S4.5, S12.7).
Streams 10 and 11 may share or diverge on their target.

---

## 6. Who is who

**Orchestrator** -- the persistent Claude session that runs the per-stream
flows in parallel, dispatches subagents, tracks per-stream state in
memory, and reads `state/{stream}/*.txt` files for continuity across
cron wakes. It does not itself read literature, pick experiments, or
edit code.

**Crons** -- Cron #1 nudges the orchestrator ("for each stream, where are
you in the flow?"); Cron #2 runs the maintainer subagent. Intervals live in
`project.yaml crons` (defaults: nudge every 10 min, maintainer every 20 min).
Both are launched as a setup step before the streams launch (S8 G4) and run
until Round 5 completes. Crons do not drive the flow; they only pulse.

**Subagents (10)** -- each has one narrow role:

| Subagent | Role | Calls kkanbu? |
|---|---|---|
| `advisor-consult` | kkanbu wrapper. Ad-hoc; not in the per-stream pipeline. | Yes (its purpose) |
| `websearcher` | Iterative web search for a single stream's batch, directed by kkanbu (`learn=False`). | Yes |
| `brainstormer` | Packages per-stream context (websearch + prior cards across all streams + relevant resource docs) and relays to kkanbu (`learn=False`), which designs the slot for that stream's batch. | Yes |
| `experiment-starter` | Transcribes a slot proposal into card parts 1-4 and creates the git worktree on the `lite_round5` branch. | No |
| `experiment-builder` | Implements the experiment inside the worktree. One atomic commit per build. | No |
| `experiment-debugger` | Fixes SLURM failures. 5 ALGO attempts before auto-skip (see S4.6 for ALGO vs INFRA definitions). | No |
| `experiment-initial-analyzer` | Populates card part 5 (training curves, eval scores). Writes `state/anchors/{stream}.json` for the 5 paradigm streams' batch-1 (S4.5). | No |
| `experiment-mechanism-analyzer` | Redoes analysis per kkanbu's probe request (`learn=False`). May write a reusable tool under `<run-root>/tools/`. Populates card parts 6 and 7. **Sees only own stream's history mid-batch.** | Yes (3 probe turns + register turn) |
| `maintainer` | Walks cards across all 11 stream subdirs and SLURM queue. Updates `index.md` (incl. the cross-stream champion for `d10`/`d11`, S12.7). Writes status deltas. Tracks per-stream batch progress. | No |
| `code-reviewer` (new) | Reviews builder commit before SLURM submit. Returns PASS / SUGGEST / FAIL. Card status moves to `reviewed_*`. | No |

**kkanbu** -- a local MCP advisor (profile `scientist`, repo-frozen snapshot
per ADR 0014 -- supersedes ADR 0010's `jaeha_not_advisor`). Holds the
research taste distilled from a focused curious-interview series with the
researcher (54 nodes / 79 edges, the `scientist` profile
installed at `<local-profile-install>/` per S8 G2).
Consulted at decision points only: websearch direction, batch planning (per
stream), reanalysis probe selection, and gap/future-direction synthesis.

> **R5 mandate -- `learn=False` on every kkanbu call from autoresearch
> subagents.** Session_id reuse within a single subagent invocation. The
> default `learn=True` would let autoresearch artifacts contaminate
> kkanbu's identity model.

The per-stream flow is defined operationally by the subagent prompts in
`subagents/` and the state files in `state/` -- there is no separate
flowchart doc.

---

## 7. Round5b: future ablation design (locked here for symmetry)

A separate later run, **round5b**, mirrors Round 5 with live kkanbu replaced
by a **static taste digest** (ADR 0013). This design is locked **now** so
Round 5 can be authored to be comparable to it.

**Round5b configuration**:
- Identical 11-stream / 4-batch parallel structure (no phases, per S4)
- Identical mandates (3-seed protocol, eval pipeline, immutables)
- Identical demo dataset
- Each kkanbu MCP call from a subagent is bypassed; instead, **chunks of
  taste -- copied from the `scientist` kkanbu profile (the same repo-frozen
  snapshot R5 reads against, per ADR 0014) -- are pasted directly into the
  R5b copies of the subagent prompt files** as static text replacing the
  live call. The same voice-framing prompt is replayed; only live,
  per-decision graph retrieval is removed. (Which chunks / how much is
  deliberately left loose -- see ADR 0013.) This paste-in is a **one-time
  setup step done before R5b begins** (analogous to R5's prerequisites, S8) --
  not part of the in-loop cycle.
- Same subagent roster; the digest reaches the 4 kkanbu-querying subagents
  (`advisor-consult`, `websearcher`, `brainstormer`, `mechanism-analyzer`)
- Logged in `<ablation-run-root>/` (parallel directory tree)

The R5-vs-R5b comparison therefore holds the taste *content* constant and
isolates **live graph retrieval + grounding + calibration vs a static
digest of the same taste**. R5's own subagents stay digest-free (they rely
on live retrieval) -- this asymmetry is the measured quantity, stated
plainly in Appendix B. Which taste chunks to paste (selection / amount /
formatting) is deliberately left loose, deferred to R5b authoring; the
*design* is locked here. (The earlier "gated on cluster DB access" caveat
is moot under ADR 0014 -- the canonical snapshot lives in the repo.)
Round5b is authored when Round 5 completes.

---

## 8. Prerequisites (block stream launch)

Setup tasks must complete before the streams launch. **They are done *outside*
the 11-agent autoresearch loop** -- typically by the orchestrator-as-human, with
one-off scripts. They are setup work, not part of the in-loop experiment cycle,
and not part of the round5b-reproducible spec. Per S11, this operational detail
lives in `resource/logistics/`: the full runbook (commands, SQL prune pattern,
halt conditions) is in **`resource/logistics/prerequisites.md`**. There is no
required ordering among them; run **G2 before C1** so a broken-graph halt is
caught before the expensive demo collection. (This list is the gating *rule*;
per-item completion status is tracked in the runbook and `state/` files, not
here. IDs were renumbered from P1-P7 to the C/G scheme on 2026-05-31 -- the
runbook holds the old->new map.)

Tasks split into **Corrective** (fixes for codebase-setup mistakes; retired
once done, correct setup -> CLAUDE.md) and **Launch gates** (verify/decide/
operational; kept until launch):

- **C1: Re-collect V5 demos** -- single shared `v5_clean.hdf5` + trajectory
  conversion for the offline-RL and PIL streams (S12.3-12.5). **Collect at
  k=3 (`action_history_len=3`, 75D) -- the MAX**; every lower-k dataset is
  *sliced* from this bundle (S5), never re-collected. Do **not** collect at
  the k=1 default: you cannot slice up from a smaller bundle. (Enforced:
  `collect_demos_vmap.py` raises if V5 collection runs at k!=3.)
- **C2: V5 action-history unit test** -- assert the raw pre-scaling action is
  stored in `hierarchical_velocity_commands` at the step it is taken.
- **C3: Create missing V5 eval configs** -- `offline_rl`, `pil_control`,
  `pil_trajectory`. [DONE] done (2026-05-31); retired -- see CLAUDE.md.
- **G1: Eval determinism check** -- verify composite drift below +/-0.3 pp (S2);
  fix JAX/XLA determinism only if it exceeds.
- **G2: Install and verify the `scientist` kkanbu profile** -- copy the
  repo-frozen snapshot into `<local-profile-install>/knowledge.db`,
  confirm `ANTHROPIC_API_KEY` reaches the MCP server, login, run a
  `kkanbu_answer` LLM-tool ping. No R5-doc ingest (S3, S6; ADR 0010 carries
  forward, ADR 0014 sets the profile). **Halt branch**: if install or ping
  fails irrecoverably, halt R5 and recover ad-hoc -- R5 does NOT degrade to
  a graph-less fallback (that would collapse R5 into R5b's static-digest arm
  and invalidate the comparison; ADR 0013).
- **G3: Validate program.md** -- internal consistency before launching streams.
- **G4: Launch the two crons** (S6) -- nudge + maintainer; intervals from
  `project.yaml crons`. Up before the streams launch, down only when Round 5
  completes.

---

## 9. Training and evaluation commands (reference)

```bash
# Activate env (always)
source activate.sh

# PIL-Trajectory
python src/navigation/main.py train pil-trajectory \
  data/imitation/forest/v5_clean_trajectory.hdf5 \
  --horizon 10 --num-steps 150000

# PIL-Control
python src/navigation/main.py train pil-control \
  data/imitation/forest/v5_clean.hdf5 \
  --num-steps 600000 --batch-size 1024 --learning-rate 1e-3 \
  --lr-schedule cosine --warmup-steps 1000

# Offline RL (IQL example)
python src/navigation/main.py train iql \
  data/imitation/forest/v5_clean.hdf5 \
  --expectile 0.7 --temperature 3.0

# Online RL (PPO) -- pure
JAX_SKIP_CUDA_CONSTRAINTS_CHECK=1 \
python src/navigation/main.py train ppo \
  src/navigation/configs/Go1NavigationForestEnvV5/pure_rl/training_config.py

# Online RL -- privileged (asymmetric actor-critic)
python src/navigation/main.py train ppo \
  src/navigation/configs/Go1NavigationForestEnvV5/privileged_rl/training_config.py

# Density-sweep evaluation -- ONE unified path for every paradigm (PIL/offline included)
python src/navigation/main.py evaluate \
  src/navigation/configs/Go1NavigationForestEnvV5/<stream>/evaluation_config.py \
  --checkpoint <ckpt> --output-dir <dir> --density-only
# evaluator.py auto-derives action_history_len from the checkpoint; the config carries
# pil_mode/iql_mode/policy_type/trajectory_config. No standalone harness, no --obs-mask.
```

Full CLI reference: `CLAUDE.md`.

---

## 10. Where things live

**Main tree** (`<repo-root>/`, branch `main`):
- `<run-root>/experiment_cards/{stream}/batch_{N}/` -- every
  experiment's card, partitioned by stream
- `<run-root>/brainstormer/{stream}/batch_{N}/` -- per-stream-batch
  brainstormer reports + iterations
- `<run-root>/websearches/{stream}/batch_{N}/` -- per-stream-batch
  websearch outputs
- `<run-root>/state/{stream}/` -- per-stream state files
- `<run-root>/state/anchors/{stream}.json` -- paradigm-stream
  batch-1 anchor mean +/- CI (S2) per stream
  (written by `experiment-initial-analyzer` for the 5 paradigm streams' batch-1)
- `<run-root>/state/{maintainer_report.md, budget.json, blocked.md}`
- `<run-root>/tools/` -- shared analysis scripts
- `<run-root>/worktrees/{stream}/B{N}-E1/` -- experiment worktrees
- `<run-root>/{program.md, project.yaml,
  docs/adr/, resource/logistics/, subagents/}` -- research spec
- `data/` (training data), `example_data/locomotion/` (frozen checkpoint)

**Worktrees** (`<run-root>/worktrees/{stream}/B{N}-E1/`, each on
branch `<branch-prefix>/exp-r5-{stream}-B{N}` forked from `lite_round5`):
- One per experiment. ~30 MB.
- Contains: `src/`, `docs/`, `experiment_for_paper/**/*.{sh,py,yaml,md}`,
  root config files, `notes/` (scratchpad).
- Does **NOT** contain: training data, `example_data/`, historical outputs,
  `<run-root>/` research spec, or any dynamic Round 5 dirs.
  Agents reach those via absolute main-tree paths.
- Training and eval outputs go outside the worktree (cluster-specific path);
  never back into the worktree.

**Per-stream slot count**: only one slot per stream per batch in Round 5
(unlike R4's 2 slots per stream). Each stream is one experiment per batch.
That makes the card-id format `{stream}-B{N}` (no `-E{S}` suffix).

---

## 11. Logistics hard constraints (summary)

These are absolute. Operational detail lives in `subagents/` and
`resource/logistics/`. Most are defined canonically elsewhere; this is
the single enforcement checklist:

- **Identifiers** (S10): card id `{stream}-B{N}` (e.g., `pure_rl-B1`,
  `d06-B2`); branch `<branch-prefix>/exp-r5-{stream}-B{N}`. Training data and the
  locomotion checkpoint are referenced by absolute main-tree paths,
  never copied into the worktree.
- **GPU / SLURM resource requests are per-experiment, not fixed**: each
  experiment chooses its GPU at submit time by **live availability** per
  `resource/logistics/gpu_selection.md` -- a typed gres is mandatory, **never
  `v100`**, the fast tier (`nvidia_h200`/`h100`/`nvidia_l40s`) is preferred, and
  `p100` is allowed but then the work must be **small + parallel**. Size
  `--time` from the maintainer's `state/timing_ledger.json` (empirical durations
  by stream / phase / `gpu_type`).
- **No heavy commits back to `lite_round5`.**
- **No edits to `program.md`, `project.yaml`, ADRs, or subagent prompts
  by the loop.** If a change is needed, write `state/blocked.md` and halt.
- **Per-stream parallel execution; batches sequential within a stream**
  (S4.2-4.3). No phases, no cross-stream barrier (ADR 0012).
- **kkanbu calls pass `learn=False`** (S6); one `session_id` per
  invocation, fresh across invocations.
- **Subagent return validation.** Every subagent returns
  `SUCCESS | PARTIAL | FAILURE`; orchestrator advances only on `SUCCESS`.
  Max 2 retries per invocation.
- **No R1-R4 findings seed Round 5 design** (S3) -- numerical anchors,
  named leaders, finding lineages. Codebase improvements and methods are
  exempt.

Per-stream batch advancement, state file semantics, retry rules, debugger
skip conditions, and termination triggers are defined in S4.2-4.6 above and
in the relevant subagent prompts (`experiment-debugger.md`,
`maintainer.md`).

---

## 12. Paradigm conventions

> Project-specific anchors per stream. Textbook content is intentionally
> omitted -- kkanbu and any vanilla-LLM round5b consumer have general material
> (PPO equations, IQL math, pure pursuit geometry) from pretraining. What's
> here is what you can't recover from web search: this project's conventions,
> file paths, default values, known issues, and the open questions Round 5
> tries to make progress on.

Cross-stream anchors (apply to every paradigm):
- **Locomotion**: frozen. Absolute path
  `<frozen-locomotion-checkpoint>`.
- **Core policy MLP**: hidden sizes `(512, 256, 128)`, immutable.
- **V5 observation**: 2D goal (distance, heading) + 64D LIDAR (single ring) +
  `3k`D action history (`k` = `action_history_len`). The **75D** form (k=3, 9D
  history) is the max / canonical-data layout; **R5 default is k=1 -> 69D**
  (S5; H1 action-history ablation). Implementation:
  `src/navigation/configs/Go1NavigationForestEnvV5/`.
- **Action space (RL & PIL-Control)**: 3D body-frame velocity `(v_x, v_y, v_yaw)`.
- **LIDAR**: 64 beams, 2D ring topology. Beam 63 is adjacent to beam 0.
- **Density**: training at `delta = 0.04 trees/m^2`; evaluation across the six-density
  sweep `{0.01, 0.02, 0.04, 0.08, 0.12, 0.16}` weighted per S2.

### 12.1 pure_rl (PPO)

- Default training config: `src/navigation/configs/Go1NavigationForestEnvV5/pure_rl/training_config.py`
- Default eval config: `src/navigation/configs/Go1NavigationForestEnvV5/pure_rl/evaluation_config.py`
- Reward weighting (from `pure_rl/training_config.py`):
  - `collision = -10` (project default; the `-50` value in older notes was
    the `fall` weight, not `collision`)
  - `fall = -50`, `goal_reached = 250`, `goal_progress = 50`,
    `goal_distance = -0.01`, `boundary = -0.5`
  - `velocity_smoothness = -1`: kkanbu-tunable knob (streams 1-2 and 10-11)
- Training steps: ~15M
- Critic: symmetric (sees same obs as actor -- no privileged info)
- Action-history length: kkanbu-available knob `action_history_len  in  {0,1,2,3}` (all streams; obs/network auto-adapt, no data regen). R5 default **k=1** (S5); may revert to k=3 if PPO jerkiness returns (S13.6). Action-history length is a permitted knob; the batch-0 anchor may differ in obs dim from later experiments.

### 12.2 privileged_rl

- Default training config: `src/navigation/configs/Go1NavigationForestEnvV5/privileged_rl/training_config.py`
- Two sub-paradigms available:
  - **Asymmetric actor-critic**: critic sees `privileged_state` (combined
    state + normalized waypoints); actor sees LIDAR + state only. There is
    no dedicated network file -- the asymmetry is implemented env-side: the
    `strategy="privileged_rl"` switch in
    `src/navigation/envs/go1_navigation_forest_env_v5.py` (search
    `privileged_state`) exposes the extra state in `info`, and the standard
    PPO trainer wires the critic to read it. Config:
    `src/navigation/configs/Go1NavigationForestEnvV5/privileged_rl/training_config.py`.
  - **Privileged-obs distillation**: privileged-obs teacher policy ->
    LIDAR-only student via behavior cloning / DAgger. Pipeline lives in
    `src/navigation/imitation/bc_trainer/`.
- Reward weighting inherited from `pure_rl` defaults unless the card overrides.
- Action-history length: `action_history_len` (k  in  {0,1,2,3}) tunable per S5 -- RL, obs/network auto-adapt, no data regen. Default **k=1**; may revert to k=3 per S13.6. Action-history length is a permitted knob; the batch-0 anchor may differ in obs dim from later experiments.

### 12.3 offline_rl

- **Action space: 3D body-frame velocity `(v_x, v_y, v_yaw)` for *every*
  offline-RL algorithm** (IQL, CQL, TD3+BC) -- same as `pure_rl` / `pil_control`
  (S12 cross-stream anchor). **None output a trajectory.** The
  `OfflineReplayBuffer`'s `trajectory_mode` *decodes* waypoints -> velocity
  (`derive_velocities_from_trajectory`; `action_dim` is always 3), so loading a
  trajectory HDF5 only changes the data source / reward shaping -- never the
  policy output. A waypoint-action offline-RL policy would need a new 20D actor
  + Q/V and does not exist in this codebase.
- Available algorithms with trainers wired: **IQL, CQL**. TD3+BC has actor/critic
  network components in `src/navigation/networks/` but no end-to-end trainer in
  `src/navigation/training/offline_rl/trainers/`; AWR/AWAC are not implemented.
  A brainstormer slot proposing TD3+BC / AWR / AWAC must include the trainer
  wire-up in its experiment scope (and is subject to the S4.6 SLURM-ALGO cap if
  the wire-up keeps failing).
- Default hyperparameters per implemented algorithm:
  - IQL: `expectile = 0.7`, `temperature = 3.0`
  - CQL: `cql_alpha = 1.0`
- Demo dataset (shared with PIL streams): `data/imitation/forest/v5_clean.hdf5`
  (>=10k success-filtered episodes at delta=0.04, success-only -- see S8 prereq C1).
  The expert's safety margin around obstacles is set at scenario-gen time via
  `boundary_safety_margin = 0.5 m`, matching the value used in every V5 RL
  training config so the planned paths embed the same safety boundary the RL
  envs penalize. (There is no separate `obstacle_inflation` knob in this
  codebase -- A* receives the same clearance as the env's collision model.)
- Reward shaping: computed from observations at training time
  (`sparse_goal(+10) + dense_distance_shaping + collision_penalty`).
- Known constraint (R4 lesson, kept for context): expert-only demos limit
  what offline RL can learn beyond BC. Streams attempting offline RL should
  consider hybrid offline->online or data-augmentation variants if pure
  offline plateaus.
- Implementations: `src/navigation/training/offline_rl/trainers/{iql_trainer,cql_trainer}.py`
  (sharing `base_offline_rl_trainer.py`).
- Action-history length: `action_history_len` (k  in  {0,1,2,3}) tunable per S5 --
  default **k=1** (H1 ablation). Datasets for any k <= 3
  are **sliced from the canonical k=3 / 75D bundle (no re-collection)**; the net
  input layer auto-adapts. Action-history length is a permitted knob; the batch-0
  anchor may differ in obs dim from later experiments.
- **Core-MLP deviation (batch-0 anchor only -- known TODO):** the `offline_rl` B0
  anchor was trained as a `LIDARAttentionGaussianActor` with actor/critic width
  `[256,256]` + attention, NOT the `(512,256,128)` core. This is a pre-launch
  expedient (no time to re-train before launch). The `(512,256,128)` core-MLP
  constraint (S5) remains **non-negotiable for every batch-1+ autoresearch
  experiment**; a batch-1+ `offline_rl` slot should bring the policy onto the
  standard core (the attention block may be treated as an auxiliary module around
  it). See the `offline_rl-B0` card's `7_gap_and_future`.

### 12.4 pil_control (PIL -- velocity action)

- Action space: 3D velocity directly (Behavior Cloning on `(75D_obs, 3D_vel)` pairs)
- Network: `StudentPolicyNetwork` (75D -> core MLP -> 3D output)
  in `src/navigation/networks/student_policy_network.py`. (Older notes call
  this `VelocityPolicyNetwork`; the class is named `StudentPolicyNetwork` in
  the current source.)
- Default config: `src/navigation/configs/pil_forest_config.py`
- Demo dataset: `data/imitation/forest/v5_clean.hdf5`
- Default training hyperparameters:
  - 600k steps, batch 1024, learning rate 1e-3, cosine schedule, 1000 warmup steps
- Action-history length: `action_history_len` (k  in  {0,1,2,3}) tunable per S5 --
  default **k=1** (H1 ablation: best success+smoothness for BC control). Datasets
  for any k <= 3 are **sliced from the canonical k=3 / 75D bundle (no
  re-collection)**; `StudentPolicyNetwork`'s input layer auto-adapts. Action-history
  length is a permitted knob; the batch-0 anchor may differ in obs dim from later
  experiments.

> Note: the batch-0 anchor is evaluated from a V3-env-trained checkpoint (66D), retained as a provisional number-to-beat; it will be replaced by a V5 6-density re-eval (see state/batch0_vpn_queue.md). The env immutable (S5) still binds all Round-5 experiments.

### 12.5 pil_trajectory (PIL -- waypoint action)

- Action space: 10 waypoints `[x1, y1, ..., x10, y10]`, `trajectory_scale = 5.0` (meters).
  `trajectory_scale` is the per-axis waypoint reach ceiling: the network output is
  `tanh(*) * trajectory_scale`, so each coordinate is bounded to +/-`trajectory_scale` m.
  It MUST be >= the reach of the (un-normalized, meter-valued) horizon-10 targets, or
  far waypoints clip -- do not lower it without re-deriving the target magnitudes. The
  training/eval invariant is pinned at 5.0 (`src/navigation/configs/pil_forest_trajectory_config.py`).
- Pure-pursuit conversion: waypoints -> 3D velocity command at runtime
  - `lookahead_index`: which waypoint Pure Pursuit chases (kkanbu-tunable)
- Network: `TrajectoryPolicyNetwork` (75D -> core MLP -> 20-dim waypoint output)
  in `src/navigation/networks/student_policy_network.py`
- Demo dataset: `data/imitation/forest/v5_clean_trajectory.hdf5`
  (converted from `v5_clean.hdf5` via
  `src/navigation/imitation/forest/convert_to_trajectory_dataset_from_positions.py --horizon 10`)
- Default training hyperparameters: 150k steps, `horizon = 10`
- Action-history length: `action_history_len` (k  in  {0,1,2,3}) tunable per S5 --
  default **k=1**. Datasets for any k <= 3 are **sliced from the canonical k=3 /
  75D bundle (no re-collection)**; `TrajectoryPolicyNetwork`'s input layer
  auto-adapts. Action-history length is a permitted knob; the batch-0 anchor may
  differ in obs dim from later experiments.

> Note: the batch-0 anchor is evaluated from a V3-env-trained checkpoint (66D), retained as a provisional number-to-beat; it will be replaced by a V5 6-density re-eval (see state/batch0_vpn_queue.md). The env immutable (S5) still binds all Round-5 experiments.

- **MAF (min_alignment_factor)**: low-level controller parameter affecting
  forward-motion commitment. Historically `0.3` acted as an implicit symmetry-breaker
  for memoryless policies in dense forests. The 3-step action history (V5 default)
  is the principled fix; MAF is no longer load-bearing but remains a tunable.
- **Known issue (carried into R5)**: trajectory-mode currently underperforms
  velocity-mode (~0% success rate at high densities) despite the theoretical
  advantages of waypoint actions. This is one of the open questions Round 5
  is structured to make progress on -- `pil_trajectory` slots should be
  designed with this finding as the context, not a presumed property.

### 12.6 d06-d09 (kkanbu-led exploration)

- **d06-d07**: combination / improvement of the paradigm streams.
  Cross-paradigm hybrids (e.g., offline->online), architectural extensions on
  top of a paradigm result, or transfer of a paradigm mechanism to another
  paradigm. Kkanbu picks freely. Because streams run in parallel (S4.2),
  batch-1 designs from paradigm *priors* (blind to siblings); batches 2-4
  fold in whatever sibling results have completed.
- **d08-d09**: totally new ideas outside the 5 paradigm streams.
  Candidate territories: world models (DreamerV3 family), transformer policy
  backbones, generative obstacle prediction as auxiliary task,
  episode-50 universal-failure mitigations. d08-d09 slots
  are **anchorless** (`card.anchor_reference = null`); the bar is the
  card's `expected_falsification` clause, not a paradigm anchor. The
  mechanical cratered gate of S4.4 governs seed-2+3 launch -- including
  the "hypothesis falsified at single-seed level" clause that lets a
  paradigm-discovery slot stop at seed 1 without ad-hoc orchestrator
  discretion.

### 12.7 d10-d11 (tuning within constraint)

- Per S5 "Tuning defined by negation":
  "No new losses, no new paradigms, no architectural changes. Network core
  immutable. Any other hyperparameter is fair."
- **Batch-1** tunes a **fixed baseline paradigm assigned upfront** by the
  brainstormer (a runnable default config in `src/navigation`, e.g.
  `pure_rl/training_config.py` or the IQL CLI defaults) -- so d10/d11 run in
  parallel from t=0 without waiting for any experiment (ADR 0012).
- **Later batches re-target the current champion** = the highest-composite
  `complete` card across all streams at brainstorm time (read from the
  maintainer's `index.md`). Tuning still touches only hyperparameters, so any
  champion -- including a d08/d09 exotic -- is a legal target (grind its
  hyperparameters, not its architecture). Streams 10 and 11 may share a
  target or diverge.
- Eval pipeline immutability applies here too (S5) -- d10-d11 has no
  carveout to "fix" eval bugs locally. Suspected eval bugs halt the loop
  per S8 (escalates to orchestrator-as-human for an autoresearch restart).

### 12.8 Architecture conventions (apply across all paradigms)

The LIDAR architecture family the project considers, with the structural
inductive biases each respects (per program.md S5: only auxiliary modules
around the immutable core MLP are free):

- **MLP** (flat 64-dim input): respects no LIDAR symmetries; baseline.
- **Circular CNN**: shift-equivariant on the ring (beam 63 <-> beam 0).
- **PointNet** (set view): permutation-invariant; density-invariant by construction.
- **Attention** (LIDAR-Attention): empirically strongest baseline at narrow
  density gaps; relies on learned bias rather than structural invariance.
- **PointNet++**: hierarchical set abstraction -- partially in scope if
  d08-d09 explores it.

Specifying a non-default LIDAR architecture is a kkanbu-available design
decision in any stream's slot proposal (assuming it doesn't violate the
core-MLP immutability -- auxiliary perception heads around the core are free).

---

## 13. Project overview

> Distilled from R4's `about_playground_test.md`.
> This section is what kkanbu and any round5b vanilla-LLM consumer need
> to ground themselves in the codebase's domain, philosophy, and
> conventions. R4-specific numbers and named leaders are intentionally
> omitted per S3 -- R5 establishes its own anchors (human-seeded batch 0 where provided, else batch-1).

### 13.1 The one question the repo is trying to answer

> **How do we get a neural-network policy to do the right thing in
> situations it has never seen, instead of memorizing the training
> conditions?**

The hard part of training a policy is not getting it to perform on its
training distribution -- neural networks overfit by default. The hard
part is producing a policy whose behavior makes sense *outside* that
distribution. The project's word for this is **generalizability**.

This is not a benchmark-chasing project. The goal is not the highest
absolute number. The goal is **the smallest gap between in-distribution
and out-of-distribution performance**, on a distribution shift that
actually matters. Everything else (observation design, network
architecture, training paradigm, evaluation weighting) is in service of
answering that question with rigor.

### 13.2 The concrete testbed

- **Robot**: **Unitree Go1**, a quadruped with 12 joint motors
  (hip / knee / ankle x 4 legs). Simulated in **MuJoCo** via the
  **MuJoCo Playground / Brax** JAX framework.
- **Perception**: **LIDAR** only -- a ring of 64 distance beams (each
  normalized 0=close, 1=far). No camera, no depth image. Sim-to-real
  is explicitly out of scope (S5).
- **Goal**: navigate from a start pose to a goal pose in a room full
  of static cylindrical "trees." Trees don't move; no dynamic
  obstacles.
- **Room**: 30 x 30 m (immutable in R5).
- **Hierarchy**: the policy is split into two layers.
  - **Locomotion layer**: takes a 3D velocity command, outputs 12 joint
    torques. Pre-trained (~100M PPO steps on flat terrain) and frozen.
    No navigation experiment touches it.
  - **Navigation layer**: reads V5 75D observation
    (2D goal + 64D LIDAR + 9D action history), outputs either a 3D
    velocity (`pil_control`, RL paradigms) or a 10-waypoint trajectory
    (`pil_trajectory`). **This is the only layer the project trains.**

Walking is treated as a solved engineering problem. All research
capacity focuses on the decision-making layer -- route choices -- where
generalization actually matters.

### 13.3 Why density?

**Density** = trees per square metre. Low density = sparse forest =
easy. High density = packed = hard.

The project trains policies at one fixed density (**delta = 0.04
trees/m^2**) and evaluates across **six densities**
`{0.01, 0.02, 0.04, 0.08, 0.12, 0.16}` -- a 16x range from sparsest to
densest, with training at the middle.

Density was chosen as the OOD axis after also studying obstacle shape
and size. Shape and size drops were 4-9 percentage points of success
at worst. Density caused a much larger drop. Studying a small effect
teaches nothing; studying the effect that dominates is where
understanding becomes possible.

The composite score (S2) weights high densities more heavily
(2.5x at delta=0.16 vs 1.0x at training). This is **deliberate metric
design**: it says "I care more about surviving at 4x training density
than about perfection at training density." The metric is itself an
expression of the research stance.

### 13.4 V5 observation: the result of subtractive design

The navigation policy's input has gone through several generations of
**simplification** (V1 -> V5). Each revision *removed* features rather
than adding them:

- **V1**: absolute `(x, y)` position in the room, dense goal encoding.
  Memorized coordinates; failed when room dimensions changed.
- **V2**: removed absolute position; kept rich goal encoding.
- **V3**: reduced goal encoding to 2D (distance + heading), normalized
  by room diagonal. 66D total.
- **V4**: minor refinement.
- **V5** (the R5 standard): 2D goal + 64D LIDAR + `3k`D action history.
  Action history was added specifically to fix the perceptual-symmetry /
  decision-stability problem (S13.6); the original fix used 3 timesteps
  (75D). The H1 ablation later found a **single**
  most-recent action (k=1, 69D) gives the best success/smoothness tradeoff
  on BC, so **R5 defaults to k=1** while k=3 remains available (S5).

The philosophy: **richer observations invite more overfitting**. If a
dimension isn't earning its keep as a scale-invariant,
generalization-friendly signal, it should be removed.

A live tension the project takes seriously: a cleaner observation is
not automatically a more generalizable one. Some OOD axes are
better-served by *some* redundancy in the goal signal. The subtractive
trajectory is not religion; it's a strong prior with documented
exceptions.

### 13.5 The space of methods (cross-paradigm comparison)

The project is deliberately **multi-paradigm**. Rather than tuning one
method to death, R5 compares whole families on the same density-sweep:

- **Imitation Learning (PIL)** -- a privileged-information expert
  (A\* planner + Pure Pursuit) generates demos; a LIDAR-only student
  is trained to reproduce them. Two sub-variants: PIL-Control (3D
  velocity output) and PIL-Trajectory (10-waypoint output + Pure
  Pursuit controller). See S12.4-12.5 for project conventions.
- **Offline Reinforcement Learning** -- same expert data, fed through
  IQL / CQL / TD3+BC / AWR. Known limitation: expert-only data
  constrains what value-based methods can learn beyond BC (S12.3).
- **Online Reinforcement Learning (PPO)** -- no demonstrations; the
  policy learns by trying, colliding, getting punished. Symmetric or
  asymmetric variants (privileged critic). See S12.1-12.2.

Architectures for the LIDAR perception layer (around the immutable
core MLP) include MLP baseline, Circular CNN, PointNet (set view,
density-invariant by construction), PointNet++, and Attention. See
S12.8.

Why multi-paradigm: any single paradigm's OOD result could be a quirk
of its loss surface. The cross-paradigm pattern is what survives. If
all paradigms converge to roughly the same OOD ceiling, that ceiling
is a property of the task formulation -- and finding it (then breaking
it by changing the formulation rather than the method) is one of the
highest-value possible Round 5 outcomes.

### 13.6 The MAF / oscillation case study (carried into R5 as context)

This is the project's worked example of **how diagnosis beats variant
sweeping**. R5 inherits the diagnosis as context; the underlying
question (decision stability under perceptual symmetry) remains live.

**Setup**: PIL-Trajectory outputs waypoints; Pure Pursuit converts
them to velocity. Pure Pursuit has a parameter MAF
(`min_alignment_factor`) -- the minimum forward speed the robot
maintains regardless of heading misalignment.

**Failure mode at MAF=0 in dense forests**: the robot stops to rotate
when facing away from the lookahead point, but its LIDAR doesn't
change while stationary, so the policy re-computes the same ambiguous
decision and flips. Result: vyaw oscillates between extremes, no
forward progress, timeout.

**Three interacting causes**:
1. In dense forests, left-path and right-path are often **symmetric**
   -- equally viable from the agent's perspective.
2. The policy is **memoryless** (V3 obs had no history). Every
   timestep is an independent decision.
3. MAF=0 lets the robot stop. With no forward motion, the LIDAR
   reading barely changes, so the decision input doesn't change, so
   the decision flips with noise.

MAF=0.3 had previously hidden the bug by forcing forward drift, which
broke symmetry by changing the robot's position. The forced motion
was acting as an **implicit commitment mechanism**, not just a
smoothness prior.

**The fix that worked**: 3-step action history appended to the
observation (V3 66D -> V5 75D). The policy now sees its last 3 velocity
commands, can detect "I've been turning left," and commits to its prior
choice rather than flipping. This is the principled fix; MAF is no
longer load-bearing but remains a tunable. (The *amount* of history is
itself a knob -- the later H1 ablation found a
single most-recent action `k=1` recovers the smoothing effect at the
best success/smoothness tradeoff, so R5 defaults to k=1 (S5); the 3-step
form remains the fallback if PPO jerkiness returns.)

**Why this matters for R5**: the V5 standard inherits this fix. Slot
proposals (especially in `pil_trajectory`, `d06`-`d09`) should treat
"perceptual symmetry resolution" as a solved-but-instrumented problem
-- not a presumed property to ignore, but also not the central
mechanism to re-investigate without specific reason.

### 13.7 The researcher's stance

Six principles that thread through the codebase:

1. **Overfitting is the null hypothesis.** Generalization is work, not
   default. The metric weighting (S2) is calibrated to punish OOD
   failure more than it rewards in-distribution success.
2. **Remove features before adding them.** Subtractive observation
   design (V1->V5). A dimension that doesn't do scale-invariant work
   is a liability.
3. **Prefer inductive biases symmetric with the world.** Architectures
   like PointNet and circular CNN encode structural priors that
   reflect the world's actual symmetries (LIDAR rotational
   equivariance, density invariance) rather than learning them.
4. **A failure mode well-diagnosed > a marginal gain well-tuned.** The
   MAF/oscillation story (S13.6) is the template. A hypothesis, a
   measurement, a root cause, a minimal fix, a quantitative
   improvement.
5. **Be honest about what you don't understand.** Mechanism claims for
   *why* PointNet beats MLP, *why* attention helps, *why* trajectory
   underperforms velocity, remain hypothesized. Open edges, not solved
   problems.
6. **Rigor comes from volume and structure.** Multi-seed protocol,
   composite-score weighting, paradigm-self-calibrating anchors,
   stratified percentile bootstrap CIs (S2, S4.4-4.5). A claim is not
   a claim until the evidence is at this scale.

### 13.8 What is NOT in scope

(Restated from S5 for the kkanbu / round5b reader who lands here first:)

- **Sim-to-real transfer.** Studied; depth cameras would 10x training
  cost with no obvious generalization benefit. Deferred. LIDAR is the
  committed input modality.
- **Dynamic obstacles.** Trees are static.
- **Locomotion research.** Walking layer frozen.
- **Leaderboard hunting.** Round 5 would rather understand *why* a
  method works than push it 0.5% higher.

